Automatic Design of Semantic Similarity Ensembles Using Grammatical Evolution

Semantic similarity measures are a key component in natural language processing tasks such as document analysis, requirement matching, and user input interpretation. However, the performance of individual measures varies considerably across datasets. To address this, ensemble approaches that combine multiple measures are often employed. This paper presents an automated strategy based on grammatical evolution for constructing semantic similarity ensembles. The method evolves aggregation functions that maximize correlation with human-labeled similarity scores. Experiments on standard benchmark datasets demonstrate that the proposed approach outperforms existing ensemble techniques in terms of accuracy. The results confirm the effectiveness of grammatical evolution in designing adaptive and accurate similarity models. The source code that illustrates our approach can be downloaded from https://github.com/jorge-martinez-gil/sesige.

==> data00.txt <==
a b
1 0.637655806
2 0.70640359
3 0.725373631
4 0.737266344
5 0.735650737
6 0.754303197
7 0.742672524
8 0.762238444
9 0.759318009
10 0.753676886
11 0.756066707
12 0.763780981
13 0.761126576
14 0.778106835
15 0.762747678
16 0.75811035
17 0.770913421
18 0.753984297
19 0.752504757
20 0.763129155
21 0.781824741
22 0.747719993
23 0.75164061
24 0.75462075
25 0.774887088
26 0.773114225
27 0.758734836
28 0.757507851
29 0.779485919
30 0.770335714
31 0.770663641
32 0.787776107
33 0.776849496
34 0.757315196
35 0.778869676
36 0.780602743
37 0.784759736
38 0.777451367
39 0.760706216
40 0.771905893
41 0.773947861
42 0.772684139
43 0.782967551
44 0.786383651
45 0.777048146
46 0.77320959
47 0.778477532
48 0.787781425
49 0.796200623
50 0.782572722
51 0.780560511
52 0.784417055
53 0.780054419
54 0.790689253
55 0.787266525
56 0.794357154
57 0.77391437
58 0.783209362
59 0.801329895
60 0.790222101
61 0.793246308
62 0.767194189
63 0.784250781
64 0.78748187
65 0.790316146
66 0.797185601
67 0.811825473
68 0.779434124
69 0.79834959
70 0.789545921
71 0.76989818
72 0.79890786
73 0.788416087
74 0.801570096
75 0.805369437
76 0.794832547
77 0.790163796
78 0.786798097
79 0.787659071
80 0.777714132
81 0.779841779
82 0.793411936
83 0.807363351
84 0.806361226
85 0.78882631
86 0.789432161
87 0.796582106
88 0.793895095
89 0.799108647
90 0.789298677
91 0.786582685
92 0.790145968
93 0.806077257
94 0.805811304
95 0.801770057
96 0.813776412
97 0.800694314
98 0.804079084
99 0.807249076
100 0.820205643
101 0.81268727
102 0.807226469
103 0.815717494
104 0.801930109
105 0.814478367
106 0.80512419
107 0.815609849
108 0.821625166
109 0.810872413
110 0.811225265
111 0.807440623
112 0.815890528
113 0.811128783
114 0.799703109
115 0.802110519
116 0.810271285
117 0.80690081
118 0.805535037
119 0.812362687
120 0.814116856
121 0.789478982
122 0.802972906
123 0.801775268
124 0.809751153
125 0.802656752
126 0.800016349
127 0.800074685
128 0.802171532
129 0.804691302
130 0.797938969
131 0.798923257
132 0.785197977
133 0.777924903
134 0.794360742
135 0.784786232
136 0.780073341
137 0.795604059
138 0.798332787
139 0.784565253
140 0.795011911
141 0.800755738
142 0.785646431
143 0.800863738
144 0.801060945
145 0.796949068
146 0.796666003
147 0.78869918
148 0.791332757
149 0.77949702
150 0.79193184
151 0.797716911
152 0.796829662
153 0.784617904
154 0.775771031
155 0.796582283
156 0.799242176
157 0.800809146
158 0.812035818
159 0.813493151
160 0.815803705
161 0.80218275
162 0.806821846
163 0.8017577
164 0.803244904
165 0.784073118
166 0.809301028
167 0.801804479
168 0.800889815
169 0.788478891
170 0.790740282
171 0.788158468
172 0.794970837
173 0.796245693
174 0.790775661
175 0.788365664
176 0.800081576
177 0.798273502
178 0.786453151
179 0.78665212
180 0.795341069
181 0.795959576
182 0.801056163
183 0.804410674
184 0.796814308
185 0.79585765
186 0.792657865
187 0.806181752
188 0.802002551
189 0.789512125
190 0.804395838
191 0.799882071
192 0.793624038
193 0.793184534
194 0.783070376
195 0.799268745
196 0.79398915
197 0.783510721
198 0.796197797
199 0.770973534
200 0.777478574

==> data01.txt <==
a b
1 21.91
2 19.738
3 19.974
4 20.306
5 21.74
6 20.676
7 20.33
8 21.502
9 22.726
10 23.954
11 25.918
12 28.156
13 33.788
14 36.838
15 36.554
16 38.35
17 38.9
18 37.926
19 39.736
20 40.064
21 45.696
22 45.884
23 46.488
24 49.358
25 47.396
26 48.21
27 46.748
28 47.466
29 47.876
30 49.846
31 47.722
32 47.634
33 45.954
34 43.796
35 44.866
36 43.99
37 44.952
38 46.612
39 49.37
40 51.926
41 55.454
42 54.788
43 54.36
44 56.21
45 56.786
46 56.424
47 60.316
48 63.238
49 62.812
50 62.172
51 63.77
52 65.452
53 65.698
54 67.16
55 70.288
56 72.854
57 74.188
58 71.326
59 75.768
60 76.106
61 76.958
62 73.084
63 73.698
64 71.832
65 72.32
66 71.58
67 73.012
68 75.148
69 77.698
70 77.202
71 78.59
72 78.992
73 81.516
74 86.138
75 89.116
76 91.038
77 91.73
78 91.044
79 98.028
80 97.836
81 98.068
82 99.538
83 101.418
84 100.52
85 100.936
86 99.844
87 99.79
88 99.542
89 100.654
90 102.076
91 101.764
92 104.404
93 105.594
94 107.72
95 108.346
96 109.25
97 111.756
98 111.584
99 111.968
100 109.21
101 102.096
102 103.42
103 101.706
104 99.104
105 100.96
106 99.564
107 97.336
108 95.474
109 97.208
110 93.89
111 91.364
112 90.296
113 92.996
114 90.976
115 92.598
116 98.926
117 114.494
118 109.766
119 112.658
120 111.438
121 113.77
122 116.238
123 121.7
124 127.384
125 128.482
126 130.582
127 126.888
128 125.648
129 125.504
130 119.056
131 116.456
132 113.36
133 110.772
134 104.282
135 105.062
136 108.94
137 105.996
138 106.78
139 107.486
140 116.62
141 116.864
142 121.57
143 121.128
144 125.424
145 129.074
146 135.92
147 140.3
148 138.39
149 136.654
150 144.884
151 135.626
152 131.6
153 129.484
154 127.6
155 120.99
156 126.992
157 132.514
158 134.234
159 137.63
160 145.092
161 153.758
162 147.944
163 142.792
164 134.456
165 134.85
166 136.076
167 145.802
168 146.92
169 149.776
170 157.034
171 158.13
172 160.428
173 161.61
174 162.024
175 161.016
176 167.856
177 161.45
178 163.32
179 160.912
180 155.584
181 149.13
182 146.906
183 155.386
184 149.43
185 150.198
186 149.944
187 155.75
188 154.268
189 157.234
190 158.24
191 158.938
192 155.796
193 160.466
194 160.6
195 161.526
196 156.568
197 152.556
198 155.342
199 157.772
200 163.178

==> data02.txt <==
a b
1 23.868
2 13.95890411
3 12.16666667
4 12.55133929
5 12.4375
6 11.17673378
7 11.61802575
8 10.7782516
9 11.66301969
10 12.03821656
11 12.9375
12 13.03624733
13 12.72017354
14 12.07789474
15 12.14255765
16 14.24948025
17 15.44210526
18 15.59175258
19 16.32505176
20 15.47107438
21 15.61157025
22 15.41596639
23 15.4665272
24 16.75840336
25 16.98962656
26 17.08695652
27 16.59349593
28 16.68218623
29 16.41547862
30 16.40567951
31 16.15478615
32 16.08651911
33 16.34808853
34 16.35871743
35 16.97556008
36 17.0804829
37 17.17444219
38 17.1959596
39 16.68356998
40 17.51612903
41 18.88080808
42 18.386
43 18.30161943
44 18.44016227
45 18.95791583
46 19.83603239
47 19.98387097
48 21.74489796
49 23.19477912
50 23.66666667
51 21.84072581
52 22.69354839
53 23.27419355
54 26.22132797
55 27.46262626
56 28.16122449
57 28.22154472
58 29.27676768
59 32.19105691
60 34.49290061
61 32.94845361
62 33.1595092
63 34.09650924
64 34.76811594
65 36.84631148
66 37.08367347
67 39.96645702
68 41.36210526
69 41.1104034
70 40.53249476
71 41.67359667
72 37.78451883
73 40.6563786
74 41.26638478
75 42.42307692
76 41.86792453
77 41.62947368
78 43.10612245
79 42.53319502
80 42.53402062
81 44.16075157
82 44.91044776
83 41.30578512
84 40.92933619
85 41.04508197
86 37.35860656
87 37.87835052
88 40.23721881
89 44.57700205
90 46.45322245
91 48.12889813
92 51.67023555
93 49.33264033
94 53.70440252
95 55.4535865
96 59.45020747
97 62.40677966
98 64.91120507
99 70.06526316
100 78.74568966
101 82.51694915
102 85.88983051
103 90.91101695
104 98.23027719
105 95.71215352
106 97.98464912
107 97.71092077
108 99.82236842
109 97.07142857
110 94.38085106
111 89.58605664
112 90.14529915
113 92.05274725
114 87.34801762
115 82.87974684
116 82.6965812
117 78.83617021
118 77.34526316
119 77.16561845
120 73.29525862
121 72.51565762
122 74.8802521
123 79.39828694
124 78.32403433
125 75.61269147
126 71.91082803
127 73.92616034
128 70.99139785
129 71.32700422
130 72.58641975
131 76.86680761
132 73.60960334
133 78.93514644
134 77.94267516
135 76.68387097
136 74.36965812
137 76.65376344
138 74.20726496
139 75.75
140 75.78768577
141 74.68697479
142 71.53205128
143 72.13636364
144 74.05793991
145 73.88185654
146 73.33039648
147 74.94560669
148 79.82105263
149 78.71855011
150 82.9047619
151 84.18318966
152 79.7872807
153 81.5978022
154 90.01492537
155 87.07051282
156 88.93534483
157 89.53533191
158 88.09628009
159 90.87145969
160 90.1425486
161 87.24044944
162 86.39823009
163 89.59381898
164 89.27729258
165 90.4845815
166 81.76170213
167 84.54545455
168 82.42450766
169 84.50638298
170 82.12173913
171 82.87898089
172 82.38853503
173 82.96162047
174 78.45606695
175 80.06423983
176 75.44181034
177 74.84076433
178 75.19157895
179 73.71101871
180 69.90506329
181 74.97419355
182 76.9217759
183 75.22863248
184 77.0956341
185 74.58438819
186 76.15351812
187 76.45798319
188 77.48312236
189 74.39495798
190 80.61814346
191 80.08798283
192 80.91397849
193 80.81601732
194 79.1130064
195 83.06170213
196 81.92738589
197 83.75471698
198 84.205074
199 86.27608696
200 84.04925054

==> data03.txt <==
a b
1 0.857278644
2 0.856278644
3 0.858787486
4 0.858787486
5 0.86552305
6 0.86552305
7 0.86552305
8 0.86552305
9 0.86552305
10 0.86552305
11 0.867039086
12 0.867039086
13 0.867039086
14 0.867039086
15 0.867039086
16 0.867039086
17 0.869213684
18 0.869213684
19 0.869213684
20 0.869213684
21 0.869213684
22 0.869213684
23 0.869862335
24 0.869862335
25 0.869862335
26 0.869862335
27 0.869862335
28 0.872097243
29 0.872097243
30 0.872097243
31 0.872097243
32 0.872097243
33 0.872097243
34 0.872097243
35 0.872097243
36 0.872097243
37 0.872133032
38 0.872289546
39 0.872289546
40 0.872592081
41 0.872592081
42 0.872592081
43 0.872592081
44 0.872592081
45 0.872592081
46 0.872592081
47 0.872592081
48 0.872592081
49 0.872592081
50 0.873293184
51 0.873293184
52 0.873293184
53 0.880060887
54 0.884027251
55 0.884027251
56 0.884027251
57 0.884027251
58 0.884027251
59 0.884027251
60 0.884027251
61 0.884600793
62 0.884600793
63 0.88773082
64 0.88775886
65 0.888082134
66 0.888082134
67 0.888082134
68 0.888082134
69 0.888082134
70 0.888082134
71 0.888344514
72 0.888344514
73 0.888344514
74 0.888344514
75 0.888344514
76 0.888526854
77 0.888526854
78 0.888526854
79 0.888526854
80 0.888526854
81 0.88918218
82 0.88918218
83 0.88918218
84 0.88918218
85 0.88918218
86 0.889328658
87 0.889867153
88 0.889867153
89 0.889867153
90 0.889867207
91 0.889867207
92 0.889867207
93 0.889867207
94 0.889867207
95 0.889888799
96 0.889888799
97 0.889888799
98 0.889888799
99 0.889888799
100 0.889888799
101 0.889888799
102 0.889888799
103 0.889888799
104 0.889888799
105 0.889888799
106 0.889888799
107 0.889888799
108 0.889888799
109 0.889888799
110 0.889888799
111 0.889888799
112 0.894910838
113 0.894910838
114 0.894910838
115 0.894910838
116 0.894910838
117 0.902971287
118 0.907121452
119 0.907121452
120 0.907121452
121 0.907514804
122 0.908184981
123 0.908184981
124 0.908184981
125 0.908184981
126 0.908184981
127 0.908184981
128 0.908184981
129 0.909682813
130 0.909682813
131 0.909682813
132 0.909682813
133 0.909682813
134 0.909682813
135 0.909682813
136 0.909682813
137 0.909682813
138 0.909682813
139 0.909682813
140 0.909905694
141 0.909905694
142 0.909905694
143 0.910056652
144 0.912207855
145 0.912207855
146 0.912207855
147 0.912207855
148 0.912207855
149 0.912207855
150 0.912207855
151 0.912207855
152 0.912207855
153 0.912207855
154 0.912207855
155 0.912207855
156 0.912207855
157 0.912207855
158 0.912470458
159 0.912470458
160 0.912470458
161 0.912470458
162 0.912470458
163 0.912470458
164 0.912470458
165 0.912470458
166 0.912470458
167 0.912561681
168 0.912601514
169 0.912601514
170 0.912601514
171 0.912668753
172 0.912668753
173 0.912668753
174 0.912668753
175 0.912682116
176 0.912682116
177 0.912682116
178 0.912682116
179 0.912682116
180 0.912682116
181 0.912682116
182 0.912682116
183 0.912682116
184 0.912682116
185 0.912691497
186 0.912691497
187 0.912699792
188 0.912699792
189 0.912699792
190 0.912699792
191 0.912705458
192 0.912705458
193 0.912705458
194 0.912705458
195 0.912705458
196 0.912705458
197 0.912705458
198 0.912705458
199 0.912709684
200 0.912709684

==> data10.txt <==
a b
1 0.573798806
2 0.640155538
3 0.646553274
4 0.664452066
5 0.670815139
6 0.676858268
7 0.673219301
8 0.666334832
9 0.685882132
10 0.66109482
11 0.681721649
12 0.676968101
13 0.67613368
14 0.67909768
15 0.677193866
16 0.691752176
17 0.661534874
18 0.676436165
19 0.68108811
20 0.68554839
21 0.686366454
22 0.654188649
23 0.688937681
24 0.665718763
25 0.664044896
26 0.666797894
27 0.676190552
28 0.667810473
29 0.666146272
30 0.671656178
31 0.676588153
32 0.666630804
33 0.66964764
34 0.672264915
35 0.660118018
36 0.681049742
37 0.69185517
38 0.686801288
39 0.686073473
40 0.675807614
41 0.681083025
42 0.672791864
43 0.66610292
44 0.675786882
45 0.669943195
46 0.691476883
47 0.684973596
48 0.692504779
49 0.682396437
50 0.687557658
51 0.67829287
52 0.698805312
53 0.690471003
54 0.688117377
55 0.687624848
56 0.688728078
57 0.690366468
58 0.688508921
59 0.690734773
60 0.703720573
61 0.703401233
62 0.69189506
63 0.704316243
64 0.705004956
65 0.711084154
66 0.711437094
67 0.696516329
68 0.698803515
69 0.699527907
70 0.699136248
71 0.700987551
72 0.703833958
73 0.710479647
74 0.704209827
75 0.703202319
76 0.7057047
77 0.709835402
78 0.71352411
79 0.71003723
80 0.693894797
81 0.687966869
82 0.7023821
83 0.706737178
84 0.697422064
85 0.698503539
86 0.690254502
87 0.687985148
88 0.691774328
89 0.680375497
90 0.684264064
91 0.69656446
92 0.699343809
93 0.692411196
94 0.700749933
95 0.690507804
96 0.702435103
97 0.692164331
98 0.694079437
99 0.702130211
100 0.684734178
101 0.693063234
102 0.706838778
103 0.708583859
104 0.692126546
105 0.687578781
106 0.696663945
107 0.681810876
108 0.682874522
109 0.670175494
110 0.683113493
111 0.696063258
112 0.687820135
113 0.694010222
114 0.708581653
115 0.695522508
116 0.692354842
117 0.706410963
118 0.699394593
119 0.700879974
120 0.682298807
121 0.687314661
122 0.693236318
123 0.698906584
124 0.70002593
125 0.694976856
126 0.676676816
127 0.704448037
128 0.70084867
129 0.674447694
130 0.683774185
131 0.695351794
132 0.690867497
133 0.698478406
134 0.682492966
135 0.694777539
136 0.681522137
137 0.685328635
138 0.696722167
139 0.682474905
140 0.689499478
141 0.69565989
142 0.681252796
143 0.678067719
144 0.697759282
145 0.692289905
146 0.702143072
147 0.702872314
148 0.691497553
149 0.686397084
150 0.690565626
151 0.693498346
152 0.687145223
153 0.699400685
154 0.699349414
155 0.699913269
156 0.691431928
157 0.683175071
158 0.690311925
159 0.704045487
160 0.697331023
161 0.697952325
162 0.699822871
163 0.691043123
164 0.711101776
165 0.692834515
166 0.689278446
167 0.71273481
168 0.710171545
169 0.692727829
170 0.680815174
171 0.703874621
172 0.693975803
173 0.691573539
174 0.683395019
175 0.701762531
176 0.691634985
177 0.691359838
178 0.71113865
179 0.69969354
180 0.690453916
181 0.685833765
182 0.70100625
183 0.699164568
184 0.696012517
185 0.69662862
186 0.697341476
187 0.687684392
188 0.683334807
189 0.69237544
190 0.692170186
191 0.675613237
192 0.696013111
193 0.682275047
194 0.674345579
195 0.687921257
196 0.692281247
197 0.685405478
198 0.681257438
199 0.687871528
200 0.689259677

==> data11.txt <==
a b
1 26.468
2 23.488
3 20.664
4 23.414
5 22.33
6 23.74
7 25.432
8 26.768
9 27.144
10 26.932
11 27.792
12 28.352
13 28.354
14 28.756
15 30.088
16 28.314
17 30.032
18 30.94
19 31.954
20 32.242
21 32.174
22 31.996
23 33.818
24 36.128
25 37.818
26 40.278
27 38.828
28 37.83
29 38.746
30 40.28
31 40.4
32 43.366
33 42.396
34 45.296
35 45.716
36 45.67
37 47.502
38 49.77
39 51.062
40 52.378
41 55.796
42 56.388
43 57.246
44 58.576
45 61.06
46 63.136
47 64.072
48 65.602
49 65.206
50 66.388
51 67.014
52 67.23
53 69.194
54 69.268
55 68.324
56 71.106
57 75.982
58 77.698
59 81.034
60 82.64
61 83.886
62 83.024
63 85.8
64 83.428
65 87.784
66 91.43
67 89.426
68 91.524
69 89.158
70 90.038
71 98.834
72 96.958
73 98.36
74 107.016
75 114.028
76 112.366
77 115.928
78 122.904
79 123.164
80 124.15
81 124.634
82 123.364
83 119.658
84 128.67
85 132.318
86 137.316
87 136.048
88 128.614
89 122.224
90 127.26
91 136.28
92 139.528
93 136.83
94 131.318
95 140.64
96 142.704
97 151.38
98 146.862
99 142.274
100 134.686
101 134.326
102 127.422
103 131.016
104 121.176
105 116.048
106 109.982
107 106.352
108 116.084
109 115.126
110 114.584
111 123.328
112 132.826
113 132.684
114 136.868
115 146.098
116 148.702
117 148.652
118 151.038
119 155.378
120 164.332
121 156.518
122 157.998
123 144.336
124 153.944
125 158.174
126 165.236
127 161.806
128 163.614
129 153.854
130 163.892
131 170.786
132 170.878
133 185.176
134 175.492
135 186.406
136 198.482
137 211.724
138 218.376
139 220.19
140 218.23
141 220.792
142 231.03
143 237.42
144 233.922
145 229.912
146 245.98
147 253.994
148 259.392
149 255.906
150 264.84
151 270.684
152 277.118
153 270.72
154 275.866
155 284.698
156 294.894
157 292.386
158 296.556
159 301.322
160 306.136
161 312.464
162 322.984
163 332.872
164 327.108
165 320.834
166 324.528
167 328.622
168 330.488
169 339.71
170 339.606
171 338.99
172 333.714
173 327.908
174 318.268
175 313.94
176 307.734
177 313.542
178 308.914
179 312.364
180 310.958
181 328.646
182 323.832
183 316.55
184 319.596
185 312.58
186 310.178
187 316.612
188 303.064
189 300.872
190 300.168
191 307.142
192 306.338
193 303.31
194 304.79
195 309.878
196 312.536
197 329.002
198 335.978
199 339.328
200 346.288

==> data12.txt <==
a b
1 24.782
2 15.53235294
3 12.32038835
4 11.07095344
5 10.43803419
6 10.47033898
7 10.45127119
8 10.66596195
9 11.13207547
10 11.11134454
11 11.36307054
12 12.34375
13 12.29436326
14 11.99792961
15 11.76673428
16 12.25409836
17 11.59552846
18 12.53238866
19 13.39183673
20 14.27494908
21 13.55102041
22 14.82377049
23 14.41308793
24 14.65306122
25 15.8545082
26 16.56907216
27 16.0617284
28 16.96098563
29 18.01033058
30 19.84756098
31 20.73084886
32 20.91358025
33 21.11410788
34 21.57731959
35 23.33606557
36 24.10655738
37 26.00833333
38 27.89322382
39 27.23173278
40 27.5105042
41 28.61111111
42 30.11020408
43 30.56997972
44 30.63146998
45 30.93907563
46 30.72222222
47 30.26033058
48 31.14081633
49 30.9795501
50 33.78762887
51 34.94715447
52 32.81687243
53 34.78701826
54 35.71134021
55 35.0186722
56 37.33333333
57 37.72633745
58 37.47435897
59 38.01473684
60 39.00621118
61 39.40811966
62 38.10322581
63 39.27330508
64 37.61392405
65 40.7167019
66 38.90537634
67 37.83547009
68 41.38085106
69 40.46638655
70 41.22894168
71 40.96566524
72 40.64179104
73 40.60259179
74 41.47391304
75 41.702407
76 40.42290749
77 40.45823928
78 41.84682713
79 38.87982833
80 35.56448203
81 35.99372385
82 38.08385744
83 37.26638478
84 36.14830508
85 36.12343096
86 39.64968153
87 37.77467811
88 36.59139785
89 34.98484848
90 32.02330508
91 32.88059701
92 36.08798283
93 35.57582418
94 37.30835118
95 36.62076271
96 36.91983122
97 37.98715203
98 38.06896552
99 38.30042017
100 37.78556263
101 38.33684211
102 36.8895966
103 39.57563025
104 34.30801688
105 35.5626327
106 35.00209644
107 35.13953488
108 32.49787234
109 38.80851064
110 38.92608696
111 39.8960177
112 38.55314534
113 35.58605664
114 36.05982906
115 40.05010893
116 40.45253863
117 43.09110169
118 43.99346405
119 46.9978308
120 45.71956522
121 44.11513859
122 44.37473233
123 43.94505495
124 50.21428571
125 48.23451327
126 46.57362637
127 48.15367965
128 50.09234234
129 45.94
130 47.8304721
131 49.53376906
132 49.96767241
133 48.06013363
134 44.12742981
135 46.25490196
136 51.3580786
137 49.58225108
138 47.93526786
139 45.32666667
140 47.62800875
141 46.23580786
142 45.98034934
143 47.21881838
144 44.14128035
145 43.34199134
146 49.6967033
147 54.42672414
148 51.9844098
149 51.43449782
150 48.31533477
151 50.17608696
152 51.88347458
153 43.69098712
154 45.78586724
155 44.02844639
156 45.2079646
157 43.7388535
158 44.73333333
159 49.67180617
160 50.61555556
161 54.65848214
162 57.4800885
163 59.11111111
164 64.25517241
165 64.21590909
166 64.93126386
167 66.3032967
168 57.05947137
169 57.53741497
170 58.30909091
171 56.08764045
172 49.34725275
173 47.73932584
174 47.84513274
175 45.64425163
176 46.27292576
177 44.10043668
178 44.35791757
179 42.44130435
180 43.75434783
181 46.99340659
182 46.06304348
183 44.33404255
184 43.79738562
185 45.13247863
186 41.77312775
187 45.14712154
188 42.48344371
189 41.8029661
190 41.61134454
191 39.61206897
192 39.88135593
193 38.5161987
194 39.79431072
195 37.41914894
196 36.30212766
197 39.82105263
198 42.21814255
199 40.51416122
200 39.41075269

==> data13.txt <==
a b
1 0.758442207
2 0.76202982
3 0.811296927
4 0.811296927
5 0.811296927
6 0.811296927
7 0.811296927
8 0.811296927
9 0.811296927
10 0.811296927
11 0.811296927
12 0.811296927
13 0.811296927
14 0.811296927
15 0.811296927
16 0.811296927
17 0.811296927
18 0.811296927
19 0.817633376
20 0.830999717
21 0.830999717
22 0.851163206
23 0.851163206
24 0.851163206
25 0.855392458
26 0.855392458
27 0.855833517
28 0.855833517
29 0.855833517
30 0.866931113
31 0.866931113
32 0.866931113
33 0.869935457
34 0.869935457
35 0.869935457
36 0.869935457
37 0.869935457
38 0.869935457
39 0.869935457
40 0.869935457
41 0.869935457
42 0.869935457
43 0.871634122
44 0.871634122
45 0.871634122
46 0.871634122
47 0.871634122
48 0.871634122
49 0.871634122
50 0.871634122
51 0.871634122
52 0.872162578
53 0.872162578
54 0.872162578
55 0.872162578
56 0.872162578
57 0.872162578
58 0.872162578
59 0.872162578
60 0.872162578
61 0.872162578
62 0.872162578
63 0.872162578
64 0.872162578
65 0.872162578
66 0.872162578
67 0.872162578
68 0.872162578
69 0.872162578
70 0.872162578
71 0.873314489
72 0.873877088
73 0.873877088
74 0.873877088
75 0.873877088
76 0.873877088
77 0.873877088
78 0.873877088
79 0.873877088
80 0.873877088
81 0.873877088
82 0.873877088
83 0.873877088
84 0.873877088
85 0.874809581
86 0.876081439
87 0.876081439
88 0.876081439
89 0.876081439
90 0.876081439
91 0.876958191
92 0.876958191
93 0.876958191
94 0.876958191
95 0.876958191
96 0.876958191
97 0.876958191
98 0.876958191
99 0.877085324
100 0.877085324
101 0.877085324
102 0.877085324
103 0.877085324
104 0.877085324
105 0.877085324
106 0.877085324
107 0.877085324
108 0.877085324
109 0.877085324
110 0.877085324
111 0.877085324
112 0.877085644
113 0.877085644
114 0.877085644
115 0.877085644
116 0.877192455
117 0.877192455
118 0.877192455
119 0.877192455
120 0.877192455
121 0.877192455
122 0.877192455
123 0.877192455
124 0.890308888
125 0.890308888
126 0.890308888
127 0.890308888
128 0.890308888
129 0.890308888
130 0.892288626
131 0.892288626
132 0.892288626
133 0.892288626
134 0.892288626
135 0.892288626
136 0.892288626
137 0.892288626
138 0.892288626
139 0.892288626
140 0.892288626
141 0.892288626
142 0.892512791
143 0.892512791
144 0.892512791
145 0.892512791
146 0.906027665
147 0.906027665
148 0.906027665
149 0.906027665
150 0.906027665
151 0.906027665
152 0.906027665
153 0.906027665
154 0.906027665
155 0.906027665
156 0.906027665
157 0.906027665
158 0.906027665
159 0.906027665
160 0.906027665
161 0.906027665
162 0.906027665
163 0.906027665
164 0.906027665
165 0.906027665
166 0.906027665
167 0.906027665
168 0.912497397
169 0.912497397
170 0.912497397
171 0.912497397
172 0.912497397
173 0.912497397
174 0.912497397
175 0.912497397
176 0.912497397
177 0.912497397
178 0.912497397
179 0.912497397
180 0.912497397
181 0.912497397
182 0.912497397
183 0.912497397
184 0.912497397
185 0.912497397
186 0.912497397
187 0.912497397
188 0.91743577
189 0.91743577
190 0.93743577
191 0.93743577
192 0.93743577
193 0.93743577
194 0.93743577
195 0.93743577
196 0.93743577
197 0.93743577
198 0.93743577
199 0.93743577
200 0.93743577

==> data20.txt <==
a b
1 0.651462146
2 0.70011344
3 0.725325892
4 0.750353179
5 0.759853996
6 0.742811279
7 0.750253215
8 0.765860968
9 0.774006098
10 0.773045064
11 0.773757469
12 0.770273083
13 0.765390252
14 0.766226129
15 0.773873606
16 0.765211493
17 0.758524087
18 0.766397626
19 0.771168626
20 0.755287124
21 0.774151717
22 0.765051941
23 0.752094436
24 0.744373341
25 0.752390799
26 0.744406449
27 0.757524711
28 0.762552233
29 0.770005455
30 0.769801084
31 0.768795429
32 0.780252962
33 0.770875346
34 0.772054148
35 0.788854067
36 0.786017358
37 0.766540032
38 0.777242711
39 0.76820375
40 0.777639498
41 0.774731881
42 0.773534343
43 0.788901395
44 0.783523351
45 0.7854135
46 0.800627563
47 0.79311128
48 0.790006045
49 0.784955192
50 0.787591865
51 0.788541246
52 0.784358432
53 0.776136595
54 0.782633094
55 0.772261108
56 0.77841748
57 0.771336928
58 0.778254865
59 0.798732238
60 0.798140412
61 0.798491547
62 0.798958707
63 0.793967934
64 0.796228662
65 0.775432695
66 0.795805855
67 0.790594923
68 0.793219766
69 0.792529326
70 0.790461446
71 0.770559832
72 0.788394906
73 0.775745548
74 0.781205017
75 0.78026498
76 0.788094791
77 0.781738684
78 0.781938701
79 0.784438806
80 0.775886432
81 0.783309358
82 0.788539519
83 0.783636596
84 0.789531592
85 0.789517276
86 0.793708315
87 0.783756173
88 0.776199504
89 0.788535996
90 0.78942924
91 0.783382408
92 0.795242122
93 0.783158065
94 0.785386417
95 0.758784133
96 0.774905146
97 0.767272191
98 0.762105594
99 0.764008183
100 0.772160974
101 0.771821519
102 0.777877729
103 0.776606861
104 0.776445258
105 0.783252472
106 0.796384607
107 0.780131149
108 0.796166984
109 0.780912309
110 0.790666972
111 0.798609781
112 0.784286748
113 0.801765986
114 0.793048715
115 0.786415777
116 0.79074905
117 0.782616166
118 0.788102729
119 0.79912765
120 0.793836824
121 0.783363902
122 0.766475086
123 0.784964591
124 0.780289106
125 0.781318563
126 0.774613973
127 0.77514809
128 0.769199664
129 0.773831714
130 0.770057489
131 0.772271661
132 0.783044851
133 0.791637143
134 0.797246684
135 0.783196731
136 0.773658127
137 0.785487223
138 0.780342609
139 0.78988087
140 0.783338728
141 0.780929415
142 0.785074236
143 0.781542686
144 0.787784377
145 0.801703147
146 0.801724792
147 0.781245966
148 0.774936171
149 0.792509194
150 0.770780105
151 0.790582505
152 0.792969193
153 0.793583806
154 0.785590727
155 0.795831278
156 0.772453387
157 0.775844189
158 0.776154238
159 0.794161417
160 0.782428779
161 0.777544212
162 0.793760238
163 0.807032791
164 0.801683937
165 0.803106979
166 0.807182479
167 0.805896404
168 0.813804733
169 0.810247528
170 0.801024299
171 0.792392082
172 0.784441539
173 0.795052982
174 0.780940364
175 0.777861869
176 0.805753828
177 0.793527827
178 0.783499582
179 0.78741708
180 0.813389759
181 0.79890272
182 0.79329756
183 0.778513759
184 0.781558195
185 0.782413738
186 0.783377996
187 0.784142096
188 0.788736492
189 0.79715578
190 0.794236526
191 0.80094119
192 0.799222778
193 0.787256007
194 0.786216432
195 0.802895063
196 0.803150676
197 0.803160965
198 0.799602655
199 0.803774169
200 0.790402121

==> data21.txt <==
a b
1 25.382
2 21.974
3 18.534
4 21.434
5 18.624
6 18.886
7 20.31
8 21.91
9 23.544
10 25.4
11 25.068
12 25.876
13 26.718
14 27.328
15 29.522
16 29.34
17 28.918
18 29.738
19 29.274
20 29.874
21 31.384
22 34.208
23 34.328
24 32.586
25 32.608
26 34.666
27 32.818
28 33.864
29 35.552
30 34.264
31 34.674
32 35.67
33 34.826
34 35.548
35 36.388
36 38.716
37 40.084
38 41.996
39 42.08
40 42.976
41 43.352
42 45.99
43 44.918
44 46.448
45 47.848
46 49.364
47 53.236
48 53.346
49 53.846
50 55.03
51 58.848
52 61.068
53 63.632
54 65.258
55 64.436
56 69.082
57 71.168
58 69.266
59 70.018
60 76.156
61 80.206
62 77.188
63 78.33
64 80.158
65 82.468
66 89.078
67 89.002
68 91.258
69 93.766
70 97.342
71 99.848
72 98.686
73 101.64
74 109.876
75 106.914
76 106.972
77 102.132
78 105.4
79 105.958
80 109.948
81 111.408
82 112.762
83 117.652
84 122.294
85 126.796
86 125.412
87 123.488
88 125.348
89 131.44
90 129.724
91 131.188
92 133.686
93 135.432
94 137.708
95 138.312
96 139.868
97 145.806
98 149.076
99 154.154
100 153.304
101 156.154
102 152.144
103 152.208
104 156.712
105 157.958
106 165.174
107 171.514
108 174.162
109 178.294
110 179.232
111 177.58
112 177.658
113 178.542
114 177.774
115 177.54
116 181.598
117 189.56
118 191.58
119 198.686
120 198.868
121 205.606
122 211.32
123 215.572
124 217.904
125 220.046
126 216.946
127 225.842
128 228.438
129 223.942
130 222.786
131 222.816
132 225.062
133 233.358
134 240.474
135 242.462
136 236.712
137 243.758
138 247.122
139 237.216
140 234.592
141 229.612
142 231.438
143 244.79
144 241.46
145 249.536
146 260.462
147 255.802
148 254.322
149 247.934
150 250.282
151 257.24
152 251.966
153 260.732
154 256.538
155 267.436
156 278.43
157 281.446
158 294.534
159 298.816
160 308.472
161 316.486
162 322.606
163 333.512
164 334.964
165 335.656
166 333.51
167 333.08
168 338.836
169 344.046
170 347.198
171 358.388
172 355.858
173 351.46
174 353.01
175 364.22
176 362.078
177 371.352
178 374.53
179 376.138
180 377.082
181 380.472
182 378.562
183 375.224
184 377.18
185 372.634
186 373.136
187 373.708
188 369.53
189 379.154
190 380.538
191 385.442
192 387.086
193 389.756
194 385.678
195 380.306
196 379.308
197 386.502
198 385.452
199 386.41
200 388.896

==> data22.txt <==
a b
1 23.684
2 14.71794872
3 11.8902148
4 10.58371041
5 9.610752688
6 9.868421053
7 10.24724062
8 10.67590618
9 11.29399142
10 11.57291667
11 11.4114053
12 12.07306889
13 12.38702929
14 12.21472393
15 12.36514523
16 11.54766734
17 11.41020408
18 12.45286885
19 12.95893224
20 14.36788618
21 14.12474438
22 14.37142857
23 14.39511202
24 15.30595483
25 14.19877049
26 14.5110664
27 15.0204499
28 13.91428571
29 15.07520325
30 14.43292683
31 14.17540323
32 15.14688129
33 14.49190283
34 15.21792261
35 15.4939759
36 16.36437247
37 17.23935091
38 17.875
39 18.37751004
40 18.25203252
41 18.88271605
42 17.81262729
43 18.06748466
44 17.76315789
45 18.33939394
46 20.53144016
47 21.52121212
48 20.53238866
49 20.74148297
50 21.55645161
51 24.44624746
52 24.45194274
53 24.31910569
54 24.20892495
55 23.9375
56 24.46938776
57 26.88911704
58 27.40688259
59 28.57979798
60 27.46232179
61 28.52380952
62 27.69877049
63 29.74534161
64 28.51138716
65 28.63114754
66 28.18312757
67 28.4795082
68 30.05967078
69 31.28838174
70 29.34156379
71 29.47046843
72 31.48875256
73 31.86804124
74 34.28125
75 34.1322314
76 32.57084189
77 30.69183673
78 30.19144603
79 30.47540984
80 33.07377049
81 30.95859213
82 32.86065574
83 31.87991718
84 33.33130081
85 31.6122449
86 32.48565574
87 33.03643725
88 32.4057377
89 34.39837398
90 34.00408163
91 33.09611452
92 34.32377049
93 33.87291667
94 35.40289256
95 30.781893
96 31.70672098
97 30.89233954
98 32.79713115
99 33.50408163
100 31.40368852
101 31.95081967
102 32.09311741
103 35.85010267
104 39.8800813
105 41.0742268
106 44.62893082
107 46.75051975
108 46.03917526
109 49.32346723
110 50.93096234
111 47.73430962
112 45.48016701
113 47.18619247
114 46.22981366
115 46.75264271
116 44.56504065
117 45.16561845
118 47.07306889
119 47.41769547
120 49.31134021
121 49.54526316
122 48.75776398
123 48.07966457
124 47.70164609
125 50.07708333
126 47.59205021
127 50.16216216
128 50.61489362
129 50.91170431
130 50.93699187
131 54.25
132 57.55084746
133 60.59704641
134 59.68220339
135 55.64509395
136 57.4625
137 59.86526316
138 59.42616034
139 56.20833333
140 56.60683761
141 57.24261603
142 62.81288981
143 67.87076271
144 69.16771488
145 69.00421941
146 70.2690678
147 71.59051724
148 70.21052632
149 73.27824268
150 71.63771186
151 70.48861284
152 75.32365145
153 76.7394958
154 74.53763441
155 73.42827443
156 73.12970711
157 74.14135021
158 69.77244259
159 72.47401247
160 77.55349794
161 84.18259023
162 85.14102564
163 89.37284483
164 91.01935484
165 90.25
166 87.39872068
167 88.62711864
168 90.92537313
169 95.06852248
170 92.36717063
171 86.68898488
172 83.19654428
173 78.64516129
174 77.08917197
175 81.59791667
176 82.72995781
177 83.93181818
178 84.4434968
179 81.77432712
180 81
181 80.06535948
182 74.62046908
183 78.66167024
184 79.94420601
185 80.44034707
186 75.59743041
187 75.32059448
188 74.92050209
189 76.21748401
190 79.62076271
191 82.51458333
192 78.49141631
193 80.02916667
194 80.06131078
195 77.36752137
196 75.21627409
197 75.34042553
198 80.98516949
199 79.73195876
200 72.82572614

==> data23.txt <==
a b
1 0.86214353
2 0.86214353
3 0.86214353
4 0.86214353
5 0.862223282
6 0.862768738
7 0.864622843
8 0.864650757
9 0.8650331
10 0.8650331
11 0.8650331
12 0.8650331
13 0.8650331
14 0.8650331
15 0.873540897
16 0.873540897
17 0.873540897
18 0.873540897
19 0.873540897
20 0.873540897
21 0.873540897
22 0.873540897
23 0.873540897
24 0.873540897
25 0.873540897
26 0.873540897
27 0.87449693
28 0.87449693
29 0.87449693
30 0.87449693
31 0.874497966
32 0.875433059
33 0.875433059
34 0.875433059
35 0.875433059
36 0.875433059
37 0.875433059
38 0.875433059
39 0.875549763
40 0.875668682
41 0.875668682
42 0.875668682
43 0.875668682
44 0.875668682
45 0.875668682
46 0.875668682
47 0.875681593
48 0.875708293
49 0.875708293
50 0.875708293
51 0.875708293
52 0.875799426
53 0.875799426
54 0.875799426
55 0.875799426
56 0.875799426
57 0.875799426
58 0.875799426
59 0.876402826
60 0.876402826
61 0.876402826
62 0.876402826
63 0.876402826
64 0.876402826
65 0.876402826
66 0.876402826
67 0.876616482
68 0.876616482
69 0.876616482
70 0.876642478
71 0.876642478
72 0.876642478
73 0.876642478
74 0.876642478
75 0.876642478
76 0.877006941
77 0.877006951
78 0.877006951
79 0.877006951
80 0.877006951
81 0.877006951
82 0.877006951
83 0.877006951
84 0.882756769
85 0.882775856
86 0.882775856
87 0.882775856
88 0.882775856
89 0.882775856
90 0.882775856
91 0.882775856
92 0.882775856
93 0.882775856
94 0.882775856
95 0.882948296
96 0.882948322
97 0.882948322
98 0.882948322
99 0.882948322
100 0.883179807
101 0.883179807
102 0.883179807
103 0.883179807
104 0.883179807
105 0.883179807
106 0.883179807
107 0.883179807
108 0.883179807
109 0.883179807
110 0.883179807
111 0.883179807
112 0.883179807
113 0.883179807
114 0.883179807
115 0.883179807
116 0.883179807
117 0.883179807
118 0.883179807
119 0.883179807
120 0.883179807
121 0.883179807
122 0.883495412
123 0.883495412
124 0.883495412
125 0.883495412
126 0.883495412
127 0.883495412
128 0.883495412
129 0.883495412
130 0.883495412
131 0.883495412
132 0.883496131
133 0.883496131
134 0.883496131
135 0.883496131
136 0.883496131
137 0.883496131
138 0.883496131
139 0.883496131
140 0.883496131
141 0.883496131
142 0.88349657
143 0.88349657
144 0.88349657
145 0.88349657
146 0.88349657
147 0.88349657
148 0.88349657
149 0.88349657
150 0.88349657
151 0.88349657
152 0.88349657
153 0.88349657
154 0.88349657
155 0.88349657
156 0.88349657
157 0.88349657
158 0.88349657
159 0.88349657
160 0.88349657
161 0.88349657
162 0.88349657
163 0.883557255
164 0.883557255
165 0.883557255
166 0.883557255
167 0.883557255
168 0.883557255
169 0.883557255
170 0.883557255
171 0.883557255
172 0.883557255
173 0.883557274
174 0.883557274
175 0.883557274
176 0.883557274
177 0.883557274
178 0.883557274
179 0.883557274
180 0.883557274
181 0.883557274
182 0.883557274
183 0.883557274
184 0.883557274
185 0.883557274
186 0.883557274
187 0.884557373
188 0.884557373
189 0.884557373
190 0.884557373
191 0.884557373
192 0.884557373
193 0.884557373
194 0.885557373
195 0.885557373
196 0.885557373
197 0.885557373
198 0.885557373
199 0.885557373
200 0.885557373

==> data30.txt <==
a b
1 0.627655806
2 0.71640359
3 0.725373631
4 0.737266344
5 0.735650737
6 0.754303197
7 0.742672524
8 0.762238444
9 0.749318009
10 0.753676886
11 0.756066707
12 0.753780981
13 0.751126576
14 0.768106835
15 0.762747678
16 0.75811035
17 0.770913421
18 0.753984297
19 0.762504757
20 0.793129155
21 0.781824741
22 0.777719993
23 0.76164061
24 0.75462075
25 0.774887088
26 0.773114225
27 0.758734836
28 0.757507851
29 0.779485919
30 0.770335714
31 0.770663641
32 0.787776107
33 0.776849496
34 0.757315196
35 0.778869676
36 0.780602743
37 0.784759736
38 0.777451367
39 0.760706216
40 0.771905893
41 0.773947861
42 0.772684139
43 0.782967551
44 0.786383651
45 0.777048146
46 0.77320959
47 0.778477532
48 0.787781425
49 0.796200623
50 0.782572722
51 0.780560511
52 0.784417055
53 0.780054419
54 0.790689253
55 0.787266525
56 0.794357154
57 0.77391437
58 0.783209362
59 0.801329895
60 0.790222101
61 0.793246308
62 0.767194189
63 0.784250781
64 0.78748187
65 0.790316146
66 0.797185601
67 0.811825473
68 0.779434124
69 0.79834959
70 0.789545921
71 0.76989818
72 0.79890786
73 0.788416087
74 0.801570096
75 0.805369437
76 0.794832547
77 0.790163796
78 0.786798097
79 0.787659071
80 0.777714132
81 0.779841779
82 0.793411936
83 0.807363351
84 0.806361226
85 0.78882631
86 0.789432161
87 0.796582106
88 0.793895095
89 0.799108647
90 0.789298677
91 0.786582685
92 0.790145968
93 0.806077257
94 0.805811304
95 0.801770057
96 0.813776412
97 0.800694314
98 0.804079084
99 0.807249076
100 0.820205643
101 0.81268727
102 0.807226469
103 0.815717494
104 0.801930109
105 0.814478367
106 0.80512419
107 0.815609849
108 0.821625166
109 0.810872413
110 0.811225265
111 0.807440623
112 0.815890528
113 0.811128783
114 0.799703109
115 0.802110519
116 0.810271285
117 0.80690081
118 0.805535037
119 0.812362687
120 0.814116856
121 0.789478982
122 0.802972906
123 0.801775268
124 0.809751153
125 0.802656752
126 0.800016349
127 0.800074685
128 0.802171532
129 0.804691302
130 0.797938969
131 0.798923257
132 0.785197977
133 0.777924903
134 0.794360742
135 0.784786232
136 0.780073341
137 0.795604059
138 0.798332787
139 0.784565253
140 0.795011911
141 0.800755738
142 0.785646431
143 0.800863738
144 0.801060945
145 0.796949068
146 0.796666003
147 0.78869918
148 0.791332757
149 0.77949702
150 0.79193184
151 0.797716911
152 0.796829662
153 0.784617904
154 0.775771031
155 0.796582283
156 0.799242176
157 0.800809146
158 0.812035818
159 0.813493151
160 0.815803705
161 0.80218275
162 0.806821846
163 0.8017577
164 0.803244904
165 0.784073118
166 0.809301028
167 0.801804479
168 0.800889815
169 0.788478891
170 0.790740282
171 0.788158468
172 0.794970837
173 0.796245693
174 0.790775661
175 0.788365664
176 0.800081576
177 0.798273502
178 0.786453151
179 0.78665212
180 0.795341069
181 0.795959576
182 0.801056163
183 0.804410674
184 0.796814308
185 0.79585765
186 0.792657865
187 0.806181752
188 0.802002551
189 0.789512125
190 0.804395838
191 0.799882071
192 0.793624038
193 0.793184534
194 0.783070376
195 0.799268745
196 0.79398915
197 0.783510721
198 0.796197797
199 0.770973534
200 0.777478574

==> data31.txt <==
a b
1 21.91 
2 19.738 
3 19.974 
4 20.306 
5 21.74 
6 20.676 
7 20.33 
8 21.502 
9 22.726 
10 23.954 
11 25.918 
12 28.156 
13 33.788 
14 36.838 
15 36.554 
16 38.35 
17 38.9 
18 37.926 
19 39.736 
20 40.064 
21 45.696 
22 45.884 
23 46.488 
24 49.358 
25 47.396 
26 48.21 
27 46.748 
28 47.466 
29 47.876 
30 49.846 
31 47.722 
32 47.634 
33 48.954 
34 48.796 
35 48.866 
36 48.99 
37 44.952 
38 46.612 
39 49.37 
40 51.926 
41 55.454 
42 54.788 
43 54.36 
44 56.21 
45 56.786 
46 56.424 
47 60.316 
48 63.238 
49 62.812 
50 62.172 
51 63.77 
52 65.452 
53 65.698 
54 67.16 
55 70.288 
56 72.854 
57 74.188 
58 71.326 
59 75.768 
60 76.106 
61 76.958 
62 73.084 
63 73.698 
64 71.832 
65 72.32 
66 71.58 
67 73.012 
68 75.148 
69 77.698 
70 77.202 
71 78.59 
72 78.992 
73 81.516 
74 86.138 
75 89.116 
76 91.038 
77 91.73 
78 91.044 
79 98.028 
80 97.836 
81 98.068 
82 99.538 
83 101.418 
84 100.52 
85 98.936 
86 99.844 
87 99.79 
88 97.542 
89 100.654 
90 102.076 
91 101.764 
92 104.404 
93 105.594 
94 107.72 
95 108.346 
96 109.25 
97 111.756 
98 111.584 
99 111.968 
100 109.21 
101 102.096 
102 103.42 
103 101.706 
104 97.104 
105 100.96 
106 99.564 
107 99.336 
108 99.474 
109 99.208 
110 98.89 
111 96.364 
112 90.296 
113 92.996 
114 97.976 
115 96.598 
116 99.926 
117 104.494 
118 109.766 
119 112.658 
120 111.438 
121 113.77 
122 116.238 
123 124.7 
124 127.384 
125 128.482 
126 130.582 
127 126.888 
128 125.648 
129 125.504 
130 119.056 
131 116.456 
132 113.36 
133 110.772 
134 104.282 
135 105.062 
136 108.94 
137 105.996 
138 106.78 
139 107.486 
140 116.62 
141 116.864 
142 121.57 
143 121.128 
144 125.424 
145 129.074 
146 125.92 
147 120.3 
148 128.39 
149 126.654 
150 124.884 
151 125.626 
152 121.6 
153 129.484 
154 127.6 
155 120.99 
156 126.992 
157 122.514 
158 124.234 
159 137.63 
160 145.092 
161 153.758 
162 147.944 
163 142.792 
164 134.456 
165 134.85 
166 136.076 
167 145.802 
168 146.92 
169 149.776 
170 157.034 
171 158.13 
172 160.428 
173 161.61 
174 162.024 
175 161.016 
176 167.856 
177 161.45 
178 157.32 
179 160.912 
180 155.584 
181 149.13 
182 146.906 
183 155.386 
184 149.43 
185 150.198 
186 149.944 
187 155.75 
188 154.268 
189 157.234 
190 158.24 
191 158.938 
192 155.796 
193 160.466 
194 160.6 
195 161.526 
196 156.568 
197 152.556 
198 155.342 
199 157.772 
200 163.178 

==> data32.txt <==
a b
1 23.868
2 13.95890411
3 12.16666667
4 12.55133929
5 12.4375
6 11.17673378
7 11.61802575
8 10.7782516
9 11.66301969
10 12.03821656
11 12.9375
12 13.03624733
13 12.72017354
14 12.07789474
15 12.14255765
16 14.24948025
17 15.44210526
18 15.59175258
19 16.32505176
20 15.47107438
21 15.61157025
22 15.41596639
23 15.4665272
24 16.75840336
25 16.98962656
26 17.08695652
27 16.59349593
28 16.68218623
29 16.41547862
30 16.40567951
31 16.15478615
32 16.08651911
33 16.34808853
34 16.35871743
35 16.97556008
36 17.0804829
37 17.17444219
38 17.1959596
39 16.68356998
40 17.51612903
41 18.88080808
42 18.386
43 18.30161943
44 18.44016227
45 18.95791583
46 19.83603239
47 19.98387097
48 21.74489796
49 23.19477912
50 23.66666667
51 21.84072581
52 22.69354839
53 23.27419355
54 26.22132797
55 27.46262626
56 28.16122449
57 28.22154472
58 29.27676768
59 32.19105691
60 34.49290061
61 32.94845361
62 33.1595092
63 34.09650924
64 34.76811594
65 36.84631148
66 37.08367347
67 39.96645702
68 41.36210526
69 41.1104034
70 40.53249476
71 41.67359667
72 37.78451883
73 40.6563786
74 41.26638478
75 42.42307692
76 41.86792453
77 41.62947368
78 43.10612245
79 42.53319502
80 42.53402062
81 44.16075157
82 44.91044776
83 41.30578512
84 40.92933619
85 41.04508197
86 37.35860656
87 37.87835052
88 40.23721881
89 44.57700205
90 46.45322245
91 48.12889813
92 51.67023555
93 49.33264033
94 53.70440252
95 55.4535865
96 59.45020747
97 62.40677966
98 64.91120507
99 70.06526316
100 88.74568966
101 88.51694915
102 88.88983051
103 90.91101695
104 88.23027719
105 88.71215352
106 88.98464912
107 87.71092077
108 89.82236842
109 87.07142857
110 84.38085106
111 89.58605664
112 90.14529915
113 92.05274725
114 88.34801762
115 87.87974684
116 83.6965812
117 78.83617021
118 77.34526316
119 77.16561845
120 73.29525862
121 72.51565762
122 74.8802521
123 79.39828694
124 78.32403433
125 75.61269147
126 71.91082803
127 73.92616034
128 70.99139785
129 71.32700422
130 72.58641975
131 76.86680761
132 73.60960334
133 78.93514644
134 77.94267516
135 76.68387097
136 74.36965812
137 76.65376344
138 74.20726496
139 75.75
140 75.78768577
141 74.68697479
142 71.53205128
143 72.13636364
144 74.05793991
145 73.88185654
146 73.33039648
147 74.94560669
148 79.82105263
149 78.71855011
150 82.9047619
151 84.18318966
152 79.7872807
153 81.5978022
154 90.01492537
155 87.07051282
156 88.93534483
157 89.53533191
158 88.09628009
159 90.87145969
160 90.1425486
161 87.24044944
162 86.39823009
163 89.59381898
164 89.27729258
165 90.4845815
166 81.76170213
167 84.54545455
168 82.42450766
169 84.50638298
170 82.12173913
171 82.87898089
172 82.38853503
173 82.96162047
174 78.45606695
175 80.06423983
176 75.44181034
177 74.84076433
178 75.19157895
179 73.71101871
180 69.90506329
181 74.97419355
182 76.9217759
183 75.22863248
184 77.0956341
185 74.58438819
186 76.15351812
187 76.45798319
188 77.48312236
189 77.39495798
190 80.61814346
191 80.08798283
192 80.91397849
193 80.81601732
194 79.1130064
195 83.06170213
196 81.92738589
197 83.75471698
198 84.205074
199 86.27608696
200 84.04925054

==> data33.txt <==
a b
1 0.857278644
2 0.856278644
3 0.858787486
4 0.858787486
5 0.86552305
6 0.86552305
7 0.86552305
8 0.86552305
9 0.86552305
10 0.86552305
11 0.867039086
12 0.867039086
13 0.867039086
14 0.867039086
15 0.867039086
16 0.867039086
17 0.869213684
18 0.869213684
19 0.869213684
20 0.869213684
21 0.869213684
22 0.869213684
23 0.869862335
24 0.869862335
25 0.869862335
26 0.869862335
27 0.869862335
28 0.872097243
29 0.872097243
30 0.872097243
31 0.872097243
32 0.872097243
33 0.872097243
34 0.872097243
35 0.872097243
36 0.872097243
37 0.872133032
38 0.872289546
39 0.872289546
40 0.872592081
41 0.872592081
42 0.872592081
43 0.872592081
44 0.872592081
45 0.872592081
46 0.872592081
47 0.872592081
48 0.872592081
49 0.872592081
50 0.873293184
51 0.873293184
52 0.873293184
53 0.880060887
54 0.884027251
55 0.884027251
56 0.884027251
57 0.884027251
58 0.884027251
59 0.884027251
60 0.884027251
61 0.884600793
62 0.884600793
63 0.88773082
64 0.88775886
65 0.888082134
66 0.888082134
67 0.888082134
68 0.888082134
69 0.888082134
70 0.888082134
71 0.888344514
72 0.888344514
73 0.888344514
74 0.888344514
75 0.888344514
76 0.888526854
77 0.888526854
78 0.888526854
79 0.888526854
80 0.888526854
81 0.88918218
82 0.88918218
83 0.88918218
84 0.88918218
85 0.88918218
86 0.889328658
87 0.889867153
88 0.889867153
89 0.889867153
90 0.889867207
91 0.889867207
92 0.889867207
93 0.889867207
94 0.889867207
95 0.889888799
96 0.889888799
97 0.889888799
98 0.889888799
99 0.889888799
100 0.889888799
101 0.889888799
102 0.889888799
103 0.889888799
104 0.889888799
105 0.889888799
106 0.889888799
107 0.889888799
108 0.889888799
109 0.889888799
110 0.889888799
111 0.889888799
112 0.894910838
113 0.894910838
114 0.894910838
115 0.894910838
116 0.894910838
117 0.902971287
118 0.907121452
119 0.907121452
120 0.907121452
121 0.907514804
122 0.908184981
123 0.908184981
124 0.908184981
125 0.908184981
126 0.908184981
127 0.908184981
128 0.908184981
129 0.909682813
130 0.909682813
131 0.909682813
132 0.909682813
133 0.909682813
134 0.909682813
135 0.909682813
136 0.909682813
137 0.909682813
138 0.909682813
139 0.909682813
140 0.909905694
141 0.909905694
142 0.909905694
143 0.910056652
144 0.912207855
145 0.912207855
146 0.912207855
147 0.912207855
148 0.912207855
149 0.912207855
150 0.912207855
151 0.912207855
152 0.912207855
153 0.912207855
154 0.912207855
155 0.912207855
156 0.912207855
157 0.912207855
158 0.912470458
159 0.912470458
160 0.912470458
161 0.912470458
162 0.912470458
163 0.912470458
164 0.912470458
165 0.912470458
166 0.912470458
167 0.912561681
168 0.912601514
169 0.912601514
170 0.912601514
171 0.912668753
172 0.912668753
173 0.912668753
174 0.912668753
175 0.912682116
176 0.912682116
177 0.912682116
178 0.912682116
179 0.912682116
180 0.912682116
181 0.912682116
182 0.912682116
183 0.912682116
184 0.912682116
185 0.912691497
186 0.912691497
187 0.912699792
188 0.912699792
189 0.912699792
190 0.912699792
191 0.912705458
192 0.912705458
193 0.912705458
194 0.912705458
195 0.912705458
196 0.912705458
197 0.912705458
198 0.912705458
199 0.912709684
200 0.912709684

==> data40.txt <==
a b
1 0.547060409
2 0.618118602
3 0.712286214
4 0.747392752
5 0.76757359
6 0.724041854
7 0.721669158
8 0.782077648
9 0.731261678
10 0.721636343
11 0.715976624
12 0.727901278
13 0.756907943
14 0.75059298
15 0.745645844
16 0.751818546
17 0.757638852
18 0.745956399
19 0.767993804
20 0.741748276
21 0.751382965
22 0.723750308
23 0.702449631
24 0.751802216
25 0.748314839
26 0.742085884
27 0.696753879
28 0.704328095
29 0.738653707
30 0.75301325
31 0.717004929
32 0.721809515
33 0.735055688
34 0.758049266
35 0.719852483
36 0.731975974
37 0.767556331
38 0.744652369
39 0.776692102
40 0.74254855
41 0.766794009
42 0.74919848
43 0.739790048
44 0.774525474
45 0.772919189
46 0.743809589
47 0.746953311
48 0.770321969
49 0.735677535
50 0.670330164
51 0.707446899
52 0.730084378
53 0.726610389
54 0.708755275
55 0.744896485
56 0.73420438
57 0.753936231
58 0.739725905
59 0.703928954
60 0.743869501
61 0.72531933
62 0.748044317
63 0.771136546
64 0.773131018
65 0.778837203
66 0.770878088
67 0.715174707
68 0.774269983
69 0.765788796
70 0.708862815
71 0.725620585
72 0.738106651
73 0.763563993
74 0.752091143
75 0.752318979
76 0.771849431
77 0.760940795
78 0.772543842
79 0.758993871
80 0.760874715
81 0.743345342
82 0.75592213
83 0.764454305
84 0.71128537
85 0.719590214
86 0.72046271
87 0.735179725
88 0.753588437
89 0.749146679
90 0.690271273
91 0.720539354
92 0.743668261
93 0.713637149
94 0.746869303
95 0.746850389
96 0.748102132
97 0.749448913
98 0.740715268
99 0.738493388
100 0.746116712
101 0.747189045
102 0.74074438
103 0.745349144
104 0.731459684
105 0.74080683
106 0.720022889
107 0.754666302
108 0.751338608
109 0.728035019
110 0.733184492
111 0.704541901
112 0.745966552
113 0.72045934
114 0.711687125
115 0.674557738
116 0.713113181
117 0.747206492
118 0.756745377
119 0.705199016
120 0.737144583
121 0.729752337
122 0.762339205
123 0.743874703
124 0.776443089
125 0.77075899
126 0.757318243
127 0.726602274
128 0.724847846
129 0.757418943
130 0.754237474
131 0.736888533
132 0.76385837
133 0.739787709
134 0.733555332
135 0.736918621
136 0.734384898
137 0.742237647
138 0.729437199
139 0.724024196
140 0.720987237
141 0.722657869
142 0.73052425
143 0.748301093
144 0.750319947
145 0.760728087
146 0.747313409
147 0.761827606
148 0.776316362
149 0.753372466
150 0.772927938
151 0.74646606
152 0.713592865
153 0.749430318
154 0.736583168
155 0.758839195
156 0.72685845
157 0.728850245
158 0.731692915
159 0.756324601
160 0.758611368
161 0.691718337
162 0.729303785
163 0.710593164
164 0.715902318
165 0.760613907
166 0.735992446
167 0.752400627
168 0.766551782
169 0.780793555
170 0.745710805
171 0.735750019
172 0.758920672
173 0.754303916
174 0.769191566
175 0.770864269
176 0.73300347
177 0.753088533
178 0.716198879
179 0.744425199
180 0.695529591
181 0.724110827
182 0.753141002
183 0.727589374
184 0.775570555
185 0.724755292
186 0.713869233
187 0.759915553
188 0.742619921
189 0.736117103
190 0.75120583
191 0.735351694
192 0.738343805
193 0.717808918
194 0.754236538
195 0.747312949
196 0.756774779
197 0.733806448
198 0.73112832
199 0.731741863
200 0.755246469



==> data41.txt <==
a b
1 10.56
2 10.88
3 11.54
4 12.48
5 13.1
6 12.78
7 12.77
8 13.56
9 13.47
10 14.27
11 14.59
12 14.48
13 14.65
14 15.17
15 15.79
16 18.47
17 19.56
18 19.61
19 18.56
20 19.6
21 19.65
22 18.48
23 18.3
24 20.41
25 21.28
26 22.78
27 24.56
28 24.55
29 23.44
30 23.92
31 25.44
32 26.15
33 25.52
34 23.83
35 23.79
36 23.11
37 25.02
38 25.41
39 27.85
40 30.94
41 34.22
42 34.2
43 34.66
44 32.21
45 32.46
46 32.99
47 35
48 41.28
49 36.93
50 40.13
51 41.68
52 38.67
53 37.79
54 33.8
55 31.99
56 34.85
57 34.7
58 36.68
59 36.34
60 40.4
61 37.54
62 37.37
63 39.99
64 37.83
65 35.63
66 36.64
67 34.66
68 35.67
69 37.61
70 37.62
71 38.76
72 41.67
73 42.12
74 43.12
75 45
76 44.59
77 45.48
78 42.97
79 42.35
80 41.46
81 43.14
82 44.05
83 45.54
84 44.45
85 42.66
86 42.95
87 42.03
88 40.84
89 41.62
90 42
91 44
92 47.85
93 48.93
94 48.52
95 52.82
96 53.52
97 54.7
98 50.31
99 45.49
100 47.17
101 45.01
102 44.84
103 50.58
104 56.72
105 57.01
106 51.27
107 45.44
108 44.31
109 48.85
110 48.09
111 53.45
112 54.48
113 51.51
114 54.99
115 54.78
116 55.55
117 55.77
118 65.96
119 68.54
120 66.11
121 69.53
122 69.18
123 71.98
124 70.65
125 73.09
126 74.55
127 75.12
128 79.14
129 81.07
130 83.08
131 79.72
132 75.31
133 72.76
134 77.66
135 81.53
136 79.65
137 83.28
138 83.81
139 81.27
140 84.11
141 88.04
142 82.98
143 79.89
144 83.91
145 78.78
146 89.2
147 82.44
148 79.6
149 84.19
150 84.27
151 78.37
152 94.44
153 90.62
154 88.96
155 83.11
156 85.2
157 89.98
158 78.86
159 87.23
160 83.66
161 88.6
162 95.84
163 97.9
164 92.81
165 89.67
166 73.27
167 72.05
168 72.68
169 73.78
170 71.7
171 74.65
172 72.54
173 79
174 80.3
175 87.96
176 84.36
177 84.65
178 88.78
179 88.77
180 90.03
181 92.62
182 87.27
183 77.52
184 75.27
185 77.02
186 69.67
187 60.01
188 50.38
189 47.24
190 42.92
191 43.66
192 37.82
193 35.22
194 38.09
195 38.4
196 34.72
197 35.98
198 31.41
199 29.12
200 33.44


==> data42.txt <==
a b
1 11.06
2 10.07058824
3 9.703296703
4 10.24418605
5 9.717391304
6 9.631578947
7 9.221052632
8 9.489795918
9 9.301075269
10 8.922222222
11 10.48958333
12 10.53608247
13 11.11340206
14 11.14893617
15 11.10752688
16 11.82
17 11.77083333
18 11.97979798
19 11.85416667
20 11.07142857
21 10.71428571
22 10.20408163
23 9.729166667
24 8.673469388
25 9.25
26 10.13131313
27 10.13
28 9.6
29 9.090909091
30 9.333333333
31 9.59
32 10.71
33 11.02020202
34 11.66
35 10.65656566
36 11.91836735
37 10.91666667
38 10.90909091
39 10.98
40 12
41 12.53535354
42 11.71
43 11.52040816
44 12.21
45 11.88659794
46 11.07070707
47 10.71428571
48 10.27
49 9.616161616
50 9.571428571
51 9.71
52 10.28
53 10.05
54 10.37755102
55 11.17525773
56 10.93
57 11.16
58 11.50505051
59 12.59
60 12.27
61 11.95
62 12.81
63 12.2
64 11.76
65 12.57142857
66 12.04
67 11.95
68 11.28571429
69 10.73
70 11.18
71 10.98989899
72 11.56565657
73 11.17171717
74 11.44
75 12.66
76 12.01
77 11.61
78 11.80808081
79 11.13131313
80 10.16161616
81 10.16
82 10.57
83 9.363636364
84 9.36
85 10.05050505
86 10.82828283
87 10.36
88 11.65306122
89 11.44
90 11.34343434
91 11.13
92 10.94
93 11.98989899
94 12.8
95 12.45918367
96 12.23469388
97 11.61
98 12.13
99 11.25
100 11.28571429
101 10.38383838
102 10.7
103 10.39
104 10.15
105 10.47
106 10.5
107 10.52083333
108 11.1
109 11.21212121
110 11.19791667
111 10.12121212
112 10.28
113 10.39
114 10.86868687
115 10.23
116 10.67676768
117 11.01
118 11.69
119 10.67
120 10.66
121 10.77777778
122 11.43
123 9.9
124 10.12244898
125 10.69387755
126 11.57142857
127 10.98958333
128 11.71
129 11.79
130 10.93
131 9.727272727
132 10.41414141
133 10.79381443
134 10.58585859
135 11.6122449
136 11.19387755
137 11.96
138 11.55
139 11.68686869
140 12.1443299
141 12.25
142 11.7979798
143 11.77777778
144 12.08
145 12.85263158
146 11.7244898
147 11.68
148 11.32653061
149 11.80808081
150 11.03030303
151 10.83333333
152 11
153 10.94
154 10.85714286
155 11.43877551
156 11.32989691
157 10.71717172
158 10.58163265
159 10.50505051
160 10.46938776
161 11.22680412
162 10.74747475
163 10.96
164 11.1
165 10.94
166 11.5
167 11.06122449
168 12.05
169 11.68
170 11.71717172
171 10.77
172 10.31
173 9.98
174 10.76
175 11.91
176 11.14285714
177 10.65
178 11
179 11.31313131
180 11.98
181 11.24
182 11.68686869
183 11.56701031
184 11.45454545
185 11.22
186 10.78
187 11.3030303
188 10.68686869
189 11.2020202
190 10.35
191 9.858585859
192 9.97
193 10.89
194 11.23
195 10.43298969
196 11.03
197 11.82
198 11.58585859
199 11.69
200 11.74747475

==> data43.txt <==
a b
1 0.82408481
2 0.824094813
3 0.825104834
4 0.82511465
5 0.82562423
6 0.82633422
7 0.82654412
8 0.82685433
9 0.827174852
10 0.827174852
11 0.827174852
12 0.827174852
13 0.827174852
14 0.827174852
15 0.827174852
16 0.827174852
17 0.827174852
18 0.827174852
19 0.827174852
20 0.827174852
21 0.827174852
22 0.827174852
23 0.827174852
24 0.827174852
25 0.827174852
26 0.827174852
27 0.827174852
28 0.827174852
29 0.827174852
30 0.827174852
31 0.827174852
32 0.827174852
33 0.827174852
34 0.827174852
35 0.827174852
36 0.827174852
37 0.827174852
38 0.827174852
39 0.827174852
40 0.827174852
41 0.827174852
42 0.827174852
43 0.827174852
44 0.827174852
45 0.827174852
46 0.827174852
47 0.827174852
48 0.827174852
49 0.827174852
50 0.827174852
51 0.827174852
52 0.827174852
53 0.827174852
54 0.827174852
55 0.827174852
56 0.827174852
57 0.827174852
58 0.827174852
59 0.827174852
60 0.827174852
61 0.827174852
62 0.827174852
63 0.827174852
64 0.827174852
65 0.827174852
66 0.827174852
67 0.827174852
68 0.827174852
69 0.827174852
70 0.827174852
71 0.827174852
72 0.827174852
73 0.827174852
74 0.827174852
75 0.827174852
76 0.827174852
77 0.827174852
78 0.827174852
79 0.827174852
80 0.827174852
81 0.827174852
82 0.827174852
83 0.827174852
84 0.827174852
85 0.827174852
86 0.827174852
87 0.827174852
88 0.827174852
89 0.827174852
90 0.827174852
91 0.827174852
92 0.827174852
93 0.827174852
94 0.827174852
95 0.827174852
96 0.827174852
97 0.827174852
98 0.827174852
99 0.827174852
100 0.827174852
101 0.827174852
102 0.827174852
103 0.827174852
104 0.827174852
105 0.827174852
106 0.827174852
107 0.827174852
108 0.827174852
109 0.827174852
110 0.827174852
111 0.827174852
112 0.827174852
113 0.827174852
114 0.827174852
115 0.827174852
116 0.827174852
117 0.827174852
118 0.827174852
119 0.827174852
120 0.827174852
121 0.827174852
122 0.827174852
123 0.827174852
124 0.827174852
125 0.827174852
126 0.827174852
127 0.827174852
128 0.827174852
129 0.827174852
130 0.827174852
131 0.827174852
132 0.827174852
133 0.827174852
134 0.827174852
135 0.827174852
136 0.827174852
137 0.827174852
138 0.827174852
139 0.827174852
140 0.827174852
141 0.827174852
142 0.827174852
143 0.827174852
144 0.827174852
145 0.827174852
146 0.827174852
147 0.827174852
148 0.827174852
149 0.827174852
150 0.827174852
151 0.827174852
152 0.827174852
153 0.827174852
154 0.827174852
155 0.827174852
156 0.827174852
157 0.827174852
158 0.827174852
159 0.827174852
160 0.827174852
161 0.827174852
162 0.827174852
163 0.827174852
164 0.827174852
165 0.827174852
166 0.827174852
167 0.827174852
168 0.827174852
169 0.827174852
170 0.827174852
171 0.827174852
172 0.827174852
173 0.827174852
174 0.827174852
175 0.827174852
176 0.827174852
177 0.827174852
178 0.827174852
179 0.827174852
180 0.827174852
181 0.827174852
182 0.827174852
183 0.827174852
184 0.827174852
185 0.827174852
186 0.827174852
187 0.827174852
188 0.827174852
189 0.827174852
190 0.827174852
191 0.827174852
192 0.827174852
193 0.827174852
194 0.827174852
195 0.827174852
196 0.827174852
197 0.827174852
198 0.827174852
199 0.827174852
200 0.827174852 

==> data50.txt <==
a b
1	0.794353534
2	0.741185013
3	0.774399104
4	0.786814419
5	0.809194754
6	0.807583458
7	0.80714401
8	0.806541963
9	0.804322551
10	0.804090378
11	0.800967085
12	0.814574515
13	0.810923579
14	0.799941211
15	0.805344988
16	0.800231919
17	0.797266813
18	0.811072845
19	0.813705587
20	0.808626919
21	0.805003524
22	0.801221834
23	0.810357546
24	0.797132755
25	0.783145763
26	0.800169478
27	0.798193266
28	0.803990612
29	0.804284585
30	0.80127809
31	0.808241657
32	0.800245766
33	0.800167346
34	0.789810882
35	0.795462203
36	0.790890627
37	0.814367048
38	0.806969174
39	0.795541924
40	0.780416444
41	0.810620316
42	0.809390915
43	0.810788495
44	0.805236392
45	0.797099084
46	0.805907176
47	0.80083796
48	0.816360795
49	0.793763801
50	0.808366948
51	0.80475873
52	0.802983545
53	0.809603795
54	0.803684512
55	0.808038498
56	0.80543166
57	0.800737789
58	0.815961978
59	0.805216324
60	0.813500746
61	0.809689499
62	0.805223606
63	0.812503921
64	0.805051467
65	0.799339113
66	0.801919694
67	0.804700596
68	0.816373473
69	0.809225341
70	0.805175486
71	0.813055536
72	0.80370554
73	0.813209444
74	0.808328174
75	0.804225802
76	0.811512153
77	0.803720816
78	0.815430208
79	0.811894271
80	0.811978528
81	0.809853552
82	0.804104655
83	0.804955662
84	0.815559323
85	0.801298611
86	0.805448604
87	0.800189808
88	0.811884274
89	0.806640969
90	0.808513898
91	0.793922023
92	0.808130591
93	0.803823534
94	0.796263414
95	0.800658065
96	0.813213371
97	0.816333121
98	0.802384613
99	0.797623409
100	0.800209144
101	0.792487417
102	0.800889996
103	0.802891618
104	0.803033477
105	0.801630412
106	0.802212092
107	0.807978749
108	0.808686285
109	0.810407125
110	0.809446686
111	0.80594022
112	0.811664946
113	0.80350801
114	0.801709315
115	0.810876822
116	0.808079265
117	0.810444157
118	0.804683786
119	0.808204693
120	0.804821997
121	0.793785836
122	0.803192914
123	0.801265867
124	0.798847455
125	0.81045513
126	0.797423178
127	0.788579221
128	0.788649777
129	0.803975564
130	0.80397668
131	0.794801099
132	0.800222363
133	0.802150138
134	0.804802248
135	0.80231967
136	0.801263048
137	0.809866921
138	0.811481735
139	0.801591913
140	0.796982351
141	0.799486452
142	0.800006092
143	0.792678023
144	0.801777934
145	0.813523531
146	0.816267488
147	0.810406145
148	0.797403958
149	0.812755304
150	0.800541446
151	0.816301623
152	0.807735393
153	0.812937159
154	0.815021792
155	0.807275853
156	0.811557842
157	0.809414917
158	0.80494153
159	0.81133167
160	0.81484246
161	0.800028124
162	0.799481279
163	0.797689332
164	0.799519808
165	0.802115463
166	0.814934628
167	0.81256008
168	0.804024844
169	0.799673741
170	0.808602132
171	0.810360462
172	0.807188222
173	0.806683049
174	0.805307835
175	0.795189385
176	0.801563927
177	0.785762269
178	0.804115607
179	0.810541078
180	0.808648699
181	0.809837603
182	0.805960793
183	0.814358877
184	0.806849368
185	0.802216441
186	0.791321289
187	0.785564921
188	0.80332473
189	0.814970866
190	0.800199446
191	0.796895381
192	0.806029498
193	0.80798163
194	0.813392128
195	0.811773264
196	0.80627817
197	0.81642714
198	0.813066172
199	0.813604878
200	0.803991425

==> data51.txt <==
a b
1	10.25
2	10.58
3	11.27
4	13.33
5	14.01
6	13.16
7	14.93
8	16.83
9	18.58
10	19.91
11	22.29
12	22.76
13	22.87
14	22.24
15	24.02
16	25.49
17	25.68
18	25.76
19	26.34
20	26.53
21	26.16
22	29.19
23	29.25
24	26.85
25	29.2
26	30.92
27	28.21
28	27.36
29	24.99
30	29.14
31	27.64
32	27.65
33	27.17
34	25.34
35	23.86
36	27.81
37	25.99
38	25.63
39	27.29
40	22.38
41	22.04
42	24.25
43	23.95
44	23.62
45	27.01
46	28.9
47	28.26
48	26.33
49	27.95
50	30.5
51	31.3
52	32.4
53	31.97
54	32.76
55	31.78
56	32.17
57	33.62
58	34.58
59	36.18
60	40.71
61	40.3
62	41.66
63	44.59
64	45.04
65	44.1
66	46.49
67	47.27
68	46.96
69	44.98
70	45.89
71	43.04
72	44.3
73	48.4
74	50.07
75	50.78
76	51.59
77	49.97
78	55.35
79	54.57
80	58.48
81	57.08
82	55.93
83	59.69
84	58.59
85	59.1
86	57.48
87	57.28
88	54.36
89	54.86
90	57.16
91	57.69
92	56.51
93	55.46
94	54.28
95	54.67
96	55.02
97	50.32
98	50.47
99	51.75
100	52.4
101	48.04
102	55.57
103	52.88
104	52.97
105	55.64
106	51.46
107	54.92
108	59.27
109	64.86
110	66.86
111	71.29
112	69.09
113	69.59
114	71.17
115	67.6
116	72
117	77.31
118	75.67
119	78.92
120	73.53
121	73.63
122	71.55
123	73.09
124	70.05
125	71.21
126	69.96
127	77.85
128	78.41
129	81.86
130	82.3
131	78.86
132	78.23
133	79.32
134	82.1
135	80.42
136	76.93
137	84.24
138	87.95
139	89.91
140	93.16
141	99.31
142	102.18
143	100.79
144	103.35
145	104.87
146	104.87
147	103.5
148	98.85
149	95.89
150	97.27
151	101.94
152	110.16
153	111.79
154	113.47
155	113.11
156	107.66
157	110.87
158	115.01
159	113.19
160	117.23
161	115.5
162	114.84
163	121.42
164	119.34
165	115.23
166	115.45
167	103.3
168	98.23
169	90.35
170	80.08
171	79.33
172	78.18
173	75.75
174	75.82
175	79.6
176	84.91
177	95.75
178	101.71
179	105.06
180	98.19
181	105.42
182	111.36
183	104.8
184	94.57
185	86.54
186	90.01
187	87.15
188	100.82
189	101.3
190	103.47
191	93.81
192	88.47
193	93.02
194	93.51
195	96.69
196	104.32
197	107.87
198	111.76
199	116.09
200	120.52

==> data52.txt <==
a b
1	9.556
2	10.7
3	9.905882353
4	9.590361446
5	9.988372093
6	10.11827957
7	9.797752809
8	10.64516129
9	10.48421053
10	10.09090909
11	10.21
12	10.1
13	10.03061224
14	10.55102041
15	11.02040816
16	11.46
17	12.24242424
18	11.46
19	11.69
20	12.05050505
21	12.79166667
22	13.21428571
23	13.17
24	13.13131313
25	12.91666667
26	12.12121212
27	12.1010101
28	12.65979381
29	12.26530612
30	11.34736842
31	12.02
32	11.87368421
33	10.94949495
34	11.15463918
35	11.13265306
36	11.73195876
37	11.9
38	12.76404494
39	12.13265306
40	12.16161616
41	12.21276596
42	12.31182796
43	12.76041667
44	12.52631579
45	11.92708333
46	12.02020202
47	11.1122449
48	10.7979798
49	12.0212766
50	11.89690722
51	12.3
52	11.91919192
53	12.15
54	12.8989899
55	12.63
56	13.42
57	13.38383838
58	13.33333333
59	13.77777778
60	13.81632653
61	14.03
62	13.43298969
63	13.65656566
64	13.3
65	12.88
66	12.86868687
67	13.74
68	12.9
69	13.46464646
70	13.37
71	12.36
72	13.82
73	12.42424242
74	12.73
75	11.66666667
76	12.93
77	13.93
78	13.51020408
79	13
80	13.77777778
81	13.33
82	13.05
83	12.61
84	13.3
85	12.98
86	12.25
87	12.87
88	12.75757576
89	12.69387755
90	13.68686869
91	13.34343434
92	13.65
93	13.81
94	13.26
95	13.1122449
96	13.25531915
97	14.02040816
98	14.47916667
99	13.68367347
100	13.22
101	12.56
102	12.41666667
103	12.79591837
104	12.6969697
105	12.49494949
106	12.92929293
107	12.62626263
108	12.97959184
109	11.81632653
110	11.74
111	13.13
112	13.57
113	12.65656566
114	12.83
115	12.44
116	12.43877551
117	12.72727273
118	12.73737374
119	12.7755102
120	13.07142857
121	13.18367347
122	13.08247423
123	13.74489796
124	12.58
125	12.94897959
126	12.19
127	12.07368421
128	11.8
129	12.1
130	12.53
131	12.71
132	13.12371134
133	13.33
134	13.07
135	12.81818182
136	12.80412371
137	14.10416667
138	14.51515152
139	13.48
140	12.47474747
141	13.86
142	13.08
143	11.87755102
144	12.15
145	13.43434343
146	14.01
147	14.16161616
148	14.28
149	13.90909091
150	13.66
151	13.3877551
152	13.56122449
153	12.81
154	13.03
155	13.58
156	12.45
157	12.67010309
158	12.95918367
159	13.01010101
160	12.57
161	12.98
162	11.6
163	12.3030303
164	12.74
165	12.77777778
166	13.54639175
167	14.57575758
168	13.39795918
169	12.2020202
170	12.08247423
171	11.43157895
172	12.8125
173	13.10309278
174	13.29896907
175	13.18947368
176	13.35714286
177	13.32
178	11.87
179	12.52525253
180	12.37
181	12.35
182	12.64
183	13.14
184	12.94897959
185	13.2
186	13.92
187	12.33
188	11.5
189	12.03
190	11.53535354
191	11.47
192	12.55
193	12.82
194	12.08
195	12.92929293
196	11.9
197	12.22
198	12.92
199	13
200	13.06

==> data53.txt <==
a b
1	0.809480709
2	0.810112
3	0.8156675
4	0.816
5	0.817480709
6	0.817480709
7	0.817480709
8	0.817480709
9	0.817480709
10	0.817480709
11	0.817480709
12	0.817480709
13	0.817480709
14	0.817480709
15	0.817480709
16	0.817480709
17	0.817480709
18	0.817480709
19	0.817480709
20	0.817480709
21	0.817480709
22	0.817480709
23	0.817480709
24	0.817480709
25	0.817480709
26	0.817480709
27	0.817480709
28	0.817480709
29	0.817480709
30	0.817480709
31	0.817480709
32	0.817480709
33	0.817480709
34	0.817480709
35	0.817480709
36	0.817480709
37	0.817480709
38	0.817480709
39	0.817480709
40	0.817480709
41	0.817480709
42	0.817480709
43	0.817480709
44	0.817480709
45	0.817480709
46	0.817480709
47	0.817480709
48	0.817480709
49	0.817480709
50	0.817480709
51	0.817480709
52	0.817480709
53	0.817480709
54	0.817480709
55	0.817480709
56	0.817480709
57	0.817480709
58	0.817480709
59	0.817480709
60	0.817480709
61	0.817480709
62	0.817480709
63	0.817480709
64	0.817480709
65	0.817480709
66	0.817480709
67	0.817480709
68	0.817480709
69	0.817480709
70	0.817480709
71	0.817480709
72	0.817480709
73	0.817480709
74	0.817480709
75	0.817480709
76	0.817480709
77	0.817480709
78	0.817480709
79	0.817480709
80	0.817480709
81	0.817480709
82	0.817480709
83	0.817480709
84	0.817480709
85	0.817480709
86	0.817480709
87	0.817480709
88	0.817480709
89	0.817480709
90	0.817480709
91	0.817480709
92	0.817480709
93	0.817480709
94	0.817480709
95	0.817480709
96	0.817480709
97	0.817480709
98	0.817480709
99	0.817480709
100	0.817480709
101	0.817480709
102	0.817480709
103	0.817480709
104	0.817480709
105	0.817480709
106	0.817480709
107	0.817480709
108	0.817480709
109	0.817480709
110	0.817480709
111	0.817480709
112	0.817480709
113	0.817480709
114	0.817480709
115	0.817480709
116	0.817480709
117	0.817480709
118	0.817480709
119	0.817480709
120	0.817480709
121	0.817480709
122	0.817480709
123	0.817480709
124	0.817480709
125	0.817480709
126	0.817480709
127	0.817480709
128	0.817480709
129	0.817480709
130	0.817480709
131	0.817480709
132	0.817480709
133	0.817480709
134	0.817480709
135	0.817480709
136	0.817480709
137	0.817480709
138	0.817480709
139	0.817480709
140	0.817480709
141	0.817480709
142	0.817480709
143	0.817480709
144	0.817480709
145	0.817480709
146	0.817480709
147	0.817480709
148	0.817480709
149	0.817480709
150	0.817480709
151	0.817480709
152	0.817480709
153	0.817480709
154	0.817480709
155	0.817480709
156	0.817480709
157	0.817480709
158	0.817480709
159	0.817480709
160	0.817480709
161	0.817480709
162	0.817480709
163	0.817480709
164	0.817480709
165	0.817480709
166	0.817480709
167	0.817480709
168	0.817480709
169	0.817480709
170	0.817480709
171	0.817480709
172	0.817480709
173	0.817480709
174	0.817480709
175	0.817480709
176	0.817480709
177	0.817480709
178	0.817480709
179	0.817480709
180	0.817480709
181	0.817480709
182	0.817480709
183	0.817480709
184	0.817480709
185	0.817480709
186	0.817480709
187	0.817480709
188	0.817480709
189	0.817480709
190	0.817480709
191	0.817480709
192	0.817480709
193	0.817480709
194	0.817480709
195	0.817480709
196	0.817480709
197	0.817480709
198	0.817480709
199	0.817480709
200	0.817480709
